Stochastic Non-preemptive Co-flow Scheduling with Time-Indexed Relaxation

Co-flows model a modern scheduling setting that is commonly found in a variety of applications in distributed and cloud computing. A stochastic co-flow task contains a set of parallel flows with randomly distributed sizes. Further, many applications require non-preemptive scheduling of co-flow tasks. This paper gives an approximation algorithm for stochastic non-preemptive co-flow scheduling. The proposed approach uses a time-indexed linear relaxation, and uses its solution to come up with a feasible schedule. This algorithm is shown to achieve a competitive ratio of $(2\log{m}+1)(1+\sqrt{m}\Delta)(1+m{\Delta}){(3+\Delta)}/{2}$ for zero-release times, and $(2\log{m}+1)(1+\sqrt{m}\Delta)(1+m\Delta)(2+\Delta)$ for general release times, where $\Delta$ represents the upper bound of squared coefficient of variation of processing times, and $m$ is the number of servers.

==> Cover.txt <==
We would like to submit our manuscript "Stochastic Non-preemptive Co-flow Scheduling with Time-Indexed Relaxation" for consideration at SIAM Journal on Computing.  

This work will be presented in part at the IEEE Infocom Worshop on Big Data in Cloud Performance (DCPerf), April 2018. Even though this is a workshop, and not a conference, the accepted version of the paper is included in the submission. 

Thank you for your consideration of our manuscript. 
Vaneet Aggarwal, Ruijiu Mao, and Mung Chiang (authors of the manuscript)

